Morse Theoretic Templates for High Dimensional Homology Computation

We introduce the notion of a template for discrete Morse theory. Templates provide a memory efficient approach to the computation of homological invariants (e.g., homology, persistent homology, Conley complexes) of cell complexes. We demonstrate the effectiveness of templates in two settings: first, by computing the homology of certain cubical complexes which are homotopy equivalent to $\mathbb{S}^d$ for $1\leq d \leq 20$, and second, by computing Conley complexes and connection matrices for a collection of examples arising from a Conley-Morse theory on spaces of braids diagrams.

==> braidData.dat <==
x y
121 0.000114
14641 .0222
1771561 3.35
214358881 634
25937424601 166590

==> braidTorusData.dat <==
x y
130321 .133
2313441 2.29
38950081 39.2
200533921 207
639128961 652
1568239201 1595

==> data_hypercube.dat <==
x y
242 0.00016 
728 0.000384 
2186 0.000998
6560 .00284 
19682 .00807 
59048 0.0245  
177146 0.0741  
531440 0.223 
1594322 0.647 
4782968 2.05
14348906 6.27 
43046720 18.7 
129140162 53.7 
387420488 162
1162261466 534
3486784400 1632



==> data_nfold_braid.dat <==
x y
121 0.0000763
14641 0.0116
1771561 1.53
214358881 266
25937424601 60347

==> data_top_hypercube.dat <==
x y
342 0.000325
2400 0.00198 
16806 0.0136
117648 0.0923 
823542 0.656 
5764800 4.72
40353606 34.3
282475248 254
1977326742 1878
13841287200 14141

==> data_torus_braid.dat <==
x y
130321 0.0583
2313441 1.01
38950081 17
200533921 88
639128961 289
1568239201 729

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

Modifications for Overleaf:

27.11.15  template.tex   -    Removed code for example.eps, included actual
							  example figure instead. Minor changes to
                              comments in document preamble.
                              
27.11.15  readme.txt  	 -    Readme updated to reflect package contents on
							  Overleaf

==> hypercubeData.dat <==
x y
242 .00106 
728 .00291 
2186 .00858
6560 .0247 
19682 .077 
59048 .275  
177146 .904  
531440 2.92 
1594322 9.92 
4782968 33.4  
14348906 109 
43046720 388  
129140162 1410 
387420488 5327
1162261466 19492
3486784400 71508



==> hypercubeTopData.dat <==
x y
342 0.00088
2400 .00565 
16806 .038
117648 .285 
823542 2.13 
5764800 15.8
40353606 115
282475248 825
1977326742 6106
13841287200 46492

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%										   readme.txt updated 2015/11/27
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the package loaded on Overleaf:

  template.tex  A fill-in form for a standard article with usage comments
  example.eps   An example image file used in the template

  readme.txt    This file
  history.txt   The version history of the package
  
  svjour3.cls   The document class file for Springer journals
  svglov3.clo   The global class option file

  spbasic.bst   Bibliography style. Basic style, author-year citations
  spmpsci.bst   Bibliography style. Mathematics and physical sciences
  spphys.bst    Bibliography style. APS-like style for physics
  
Note that this package on Overleaf includes a modified version of 
template.tex (see history.txt for version history)
  
Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/
